Rational maps $H$ for which $K(tH)$ has transcendence degree 2 over $K$

We classify all rational maps $H \in K(x)^n$ for which ${\rm trdeg}_K K(tH_1,tH_2,\ldots,tH_n) \le 2$, where $K$ is any field and $t$ is another indeterminate. Furthermore, we classify all such maps for which additionally $JH \cdot H = {\rm tr} JH \cdot H$ (where $JH$ is the Jacobian matrix of $H$), i.e. $$ \sum_{i=1}^n H_i \frac{\partial}{\partial x_i} H_k = \sum_{i=1}^n H_k \frac{\partial}{\partial x_i} H_i $$ for all $k \le n$. This generalizes a theorem of Paul Gordan and Max N\"other, in which both sides and the characteristic of $K$ are assumed to be zero. Besides this, we use some of our tools to obtain several results about $K$-subalgebras $R$ of $K(x)$ for which ${\rm trdeg}_K L = 1$, where $L$ is the fraction field of $R$. We start with some observations about to what extent, L\"uroth's theorem can be generalized.

==> ancsrc/FermatParam.txt <==
> restart;
> N := 3;
> Y := [seq(y||i,i=1..N+2)]; X := [seq(x||i,i=1..N)];
> h := add(Y[i]^3,i=1..N+2);
> p := [x1,-x1,0$N-2,-1,1];
> subs(seq(Y[i]=p[i],i=1..N+2),h); 
> Lp := add(subs({seq(Y[i]=p[i],i=1..N+2)}, diff(h,Y[i]))*(Y[i]-p[i]),i=1..N+2);
> q := [1-x2,seq(X[i],i=2..N),-x1^2,0];
> expand(subs(seq(Y[i]=q[i],i=1..N+2),Lp)); 
> S := subs({seq(Y[i]=p[i]+s*q[i],i=1..N+2)},h);
> F := p - coeff(S,s,2)/coeff(S,s,3)*q;
> simplify(subs({seq(Y[i]=evalm(F)[i],i=1..N+2)},h));
> EF := evalm(F):
> seq (factor(EF[i]/(EF[1]+EF[2])),i=3..N);
> factor(-(EF[N+1]+1)/(EF[1]+EF[2])), 
> factor(EF[1]+EF[2] + coeff(S,s,2)/coeff(S,s,3));
> factor((EF[2]+x1)/(EF[1]+EF[2]));
> factor((EF[1]+EF[2])*x2-EF[2]);
> G := subs(seq(X[i]=z||i,i=1..N),F);
> solve({seq(evalm(G)[i]=EF[i],i=1..N+2)},{seq(z||i,i=1..N)});
> with(linalg):
> JF := jacobian(F,X):
> rank(JF);
> igcd(coeffs(expand(numer(det(submatrix(JF,1..N,1..N)))),X)),
> igcd(coeffs(expand(denom(det(submatrix(JF,1..N,1..N)))),X));
> 


==> ancsrc/KleinParam.txt <==
> restart;
> N := 3;
> Y := [seq(y||i,i=1..N+2)]; X := [seq(x||i,i=1..N)];
> h := add(Y[i]^2*Y[i+1],i=1..N+1) + Y[N+2]^2*Y[1];
> p := [0$N-1,x1,0,1]; 
> subs(seq(Y[i]=p[i],i=1..N+2),h); 
> Lp := add(subs({seq(Y[i]=p[i],i=1..N+2)}, diff(h,Y[i]))*(Y[i]-p[i]),i=1..N+2);
> q := [-x1^2,seq(X[N+2-i],i=2..N),1,0];
> expand(subs(seq(Y[i]=q[i],i=1..N+2),Lp));
> S := subs({seq(Y[i]=p[i]+s*q[i],i=1..N+2)},h);
> F := p - coeff(S,s,2)/coeff(S,s,3)*q;
> simplify(subs({seq(Y[i]=evalm(F)[i],i=1..N+2)},h));
> EF := evalm(F):
> seq (factor(EF[i]/EF[N+1]),i=2..N-1);
> factor(-EF[1]/EF[N+1]),
> factor(EF[N+1] + coeff(S,s,2)/coeff(S,s,3));
> factor((EF[N]-x1)/EF[N+1]);
> factor(EF[N]-EF[N+1]*x2);
> G := subs(seq(X[i]=z||i,i=1..N),F);
> solve({seq(evalm(G)[i]=EF[i],i=1..N+2)},{seq(z||i,i=1..N)});
> with(linalg):
> JF := jacobian(F,X):
> rank(JF);
> igcd(coeffs(expand(numer(det(submatrix(JF,1..N,1..N)))),X)),
> igcd(coeffs(expand(denom(det(submatrix(JF,1..N,1..N)))),X));
> 


==> ancsrc/OjangurenParam.txt <==
> restart;
> N := 2;
> Y := [seq(y||i,i=1..N+2)]; X := [seq(x||i,i=1..N)];
> h := add(Y[i]^2*Y[N+2],i=2..N+1) - Y[1]^3 + 3*Y[1]*Y[N+2]^2;
> # singular point 
> p := [0,1,I,0$N-1]; 
> # alpha = umbrella rotation offset
> q := simplify(subs(alpha=Pi/4, [-1,-sqrt(2)*sin(alpha),sqrt(2)*cos(alpha),0$N-2,1]));
> r := simplify(subs(alpha=0, [-1,-sqrt(2)*sin(alpha),sqrt(2)*cos(alpha),0$N-2,1]));
> subs(seq(Y[i]=p[i],i=1..N+2),h);
> subs(seq(Y[i]=q[i],i=1..N+2),h);
> subs(seq(Y[i]=r[i],i=1..N+2),h);
> Lp := add(subs({seq(Y[i]=p[i],i=1..N+2)}, diff(h,Y[i]))*(Y[i]-p[i]),i=1..N+2);
> Lq := add(subs({seq(Y[i]=q[i],i=1..N+2)}, diff(h,Y[i]))*(Y[i]-q[i]),i=1..N+2);
> Lr := add(subs({seq(Y[i]=r[i],i=1..N+2)}, diff(h,Y[i]))*(Y[i]-r[i]),i=1..N+2);
> Xp := subs({y1=x1,y2=0,y3=-I*x2,seq(Y[i]=X[i-1],i=4..N+1), Y[N+2]=1},Y); 
> Xq := subs(y3=solve(Lq,y3),{y1=1,y2=x1,seq(Y[i]=0,i=3..N+2)},Y);
> Xr := subs(y3=solve(Lr,y3),{y1=1,y2=x1,seq(Y[i]=0,i=3..N+2)},Y);
> Sp := subs({seq(Y[i]=s*p[i]+Xp[i],i=1..N+2)},h);
> Sq := subs({seq(Y[i]=q[i]+s*Xq[i],i=1..N+2)},h);
> Sr := subs({seq(Y[i]=r[i]+s*Xr[i],i=1..N+2)},h);
> Yp := -coeff(Sp,s,0)/coeff(Sp,s,1)*p + Xp;
> Yq := q - coeff(Sq,s,2)/coeff(Sq,s,3)*Xq;
> Yr := r - coeff(Sr,s,2)/coeff(Sr,s,3)*Xr;
> simplify(subs({seq(Y[i]=evalm(Yp)[i],i=1..N+2)},h));
> simplify(subs({seq(Y[i]=evalm(Yq)[i],i=1..N+2)},h));
> simplify(subs({seq(Y[i]=evalm(Yr)[i],i=1..N+2)},h));
> # U = umbrella rotation map
> T := evalm([[0$N+2],[0,0,seq(X[i],i=2..N),0],[0$N+2]$N]):
> U := simplify(evalm((1+T-transpose(T))&*(1-T+transpose(T))^(-1)));
> FC := evalm(Yp);
> FQ := evalm(U&*Yq);
> FR := evalm(U&*Yr);
> simplify(subs({seq(Y[i]=FC[i],i=1..N+2)},h));
> simplify(subs({seq(Y[i]=FQ[i],i=1..N+2)},h));
> simplify(subs({seq(Y[i]=FR[i],i=1..N+2)},h));
> with(linalg):
> JFC := jacobian(FC,X):
> JFQ := jacobian(FQ,X):
> JFR := jacobian(FR,X):
> rank(JFC);
> rank(JFQ);
> rank(JFR);
> igcd(coeffs(expand(numer(det(submatrix(JFC, [1,2,seq(i,i=4..N+1)],1..N)))),X)),
> igcd(coeffs(expand(denom(det(submatrix(JFC, [1,2,seq(i,i=4..N+1)],1..N)))),X));
> igcd(coeffs(expand(numer(det(submatrix(JFQ, [1,2,seq(i,i=4..N+1)],1..N)))),X)),
> igcd(coeffs(expand(denom(det(submatrix(JFQ, [1,2,seq(i,i=4..N+1)],1..N)))),X));
> cfsn := [coeffs(expand(numer(det(submatrix(JFR, [1,2,seq(i,i=4..N+1)],1..N)))),X)]:
> cfsd := [coeffs(expand(denom(det(submatrix(JFR, [1,2,seq(i,i=4..N+1)],1..N)))),X)]:
> sqrt(igcd(seq(cfsn[i]^2,i=1..nops(cfsn)))),
> sqrt(igcd(seq(cfsd[i]^2,i=1..nops(cfsd))));
> GC := [FC[1],factor(FC[2]+I*FC[3]),seq(FC[i],i=4..N+2)];
> GQ := [FQ[1],factor(FQ[2]+I*FQ[3]),seq(FQ[i],i=4..N+2)];
> GR := [FR[1],factor(FR[2]+I*FR[3]),seq(FR[i],i=4..N+2)];
> GC[1] - FC[1],
> simplify((GC[1]^3-3*GC[1]-add(GC[i]^2,i=3..N)) / (2*GC[2])+(1/2)*GC[2] - FC[2]),
> simplify(I*(GC[1]^3-3*GC[1]-add(GC[i]^2,i=3..N)) / (2*GC[2])-I*GC[2]/2 - FC[3]);
> GQ[1] - FQ[1],
> simplify((GQ[1]^3-3*GQ[1]-add(GQ[i]^2,i=3..N)) / (2*GQ[2])+(1/2)*GQ[2] - FQ[2]),
> simplify(I*(GQ[1]^3-3*GQ[1]-add(GQ[i]^2,i=3..N)) / (2*GQ[2])-I*GQ[2]/2 - FQ[3]);
> GR[1] - FR[1],
> simplify((GR[1]^3-3*GR[1]-add(GR[i]^2,i=3..N)) / (2*GR[2])+(1/2)*GR[2] - FR[2]),
> simplify(I*(GR[1]^3-3*GR[1]-add(GR[i]^2,i=3..N)) / (2*GR[2])-I*GR[2]/2 - FR[3]);
> 

